Pareto-Rational Verification

We study the rational verification problem which consists in verifying the correctness of a system executing in an environment that is assumed to behave rationally. We consider the model of rationality in which the environment only executes behaviors that are Pareto-optimal with regard to its set of objectives, given the behavior of the system (which is committed in advance of any interaction). We examine two ways of specifying this behavior, first by means of a deterministic Moore machine, and then by lifting its determinism. In the latter case the machine may embed several different behaviors for the system, and the universal rational verification problem aims at verifying that all of them are correct when the environment is rational. For parity objectives, we prove that the Pareto-rational verification problem is co-NP-complete and that its universal version is in PSPACE and both NP-hard and co-NP-hard. For Boolean B\"uchi objectives, the former problem is $\Pi_2\mathsf{P}$-complete and the latter is PSPACE-complete. We also study the case where the objectives are expressed using LTL formulas and show that the first problem is PSPACE-complete, and that the second is 2EXPTIME-complete. Both problems are also shown to be fixed-parameter tractable (FPT) for parity and Boolean B\"uchi objectives. Finally, we evaluate two variations of the FPT algorithm proposed to solve the Pareto-rational verification problem on a parametric toy example as well as on randomly generated instances.

==> benchmarks-rerun/CE_difficult_negative.dat <==
iteration A_size call_time
0 0 0.0000
1 1 0.0003
2 2 0.0004
3 3 0.0004
4 4 0.0008
5 4 0.0007
6 5 0.0012
7 6 0.0017
8 7 0.0018
9 8 0.0028
10 8 0.0028
11 9 0.0035
12 10 0.0047
13 11 0.0061
14 12 0.0065
15 13 0.0131
16 13 0.0139
17 14 0.0152
18 13 0.0155
19 14 0.0169
20 14 0.0171
21 14 0.0193
22 13 0.0192
23 14 0.0216
24 15 0.0226
25 16 0.0245
26 17 0.0252
27 18 0.0268
28 17 0.0254
29 18 0.0279
30 18 0.0284
31 19 0.0302
32 20 0.0310
33 21 0.0338
34 22 0.0335
35 22 0.0329
36 23 0.0338
37 24 0.0354
38 24 0.0385
39 24 0.0400
40 24 0.0386
41 25 0.0408
42 26 0.0439
43 27 0.0461
44 28 0.0481
45 29 0.0499
46 30 0.0537
47 30 0.0521
48 29 0.0503
49 30 0.0519
50 30 0.0518
51 31 0.0546
52 31 0.0547
53 32 0.0569
54 32 0.0586
55 33 0.0629
56 34 0.0688
57 35 0.0719
58 35 0.0718
59 36 0.0741
60 36 0.0771
61 37 0.0792
62 37 0.0798
63 38 0.0828
64 39 0.0855
65 40 0.0922
66 41 0.0972
67 40 0.0938
68 40 0.0971
69 41 0.1094
70 42 0.1116
71 42 0.1133
72 43 0.1174
73 44 0.1228
74 45 0.1235
75 46 0.1275
76 46 0.1293
77 46 0.1308
78 47 0.1382
79 48 0.1424
80 49 0.1488
81 50 0.1532
82 51 0.1558
83 51 0.1576
84 52 0.1624
85 53 0.1662
86 54 0.1713
87 55 0.1749
88 56 0.1792
89 57 0.1859
90 58 0.1891
91 59 0.1953
92 59 0.0155
93 60 0.0258
94 60 0.0259
95 60 0.0273
96 61 0.0396
97 62 0.0452
98 63 0.0469
99 64 0.0620
100 64 0.0697
101 65 0.0825
102 66 0.0878
103 67 0.0915
104 68 0.0981
105 68 0.0997
106 69 0.1112
107 70 0.1295
108 71 0.1303
109 72 0.1344
110 73 0.1369
111 74 0.1469
112 75 0.1453
113 75 0.1457
114 76 0.1550
115 77 0.1564
116 78 0.1663
117 79 0.1665
118 80 0.1761
119 81 0.1811
120 82 0.1877
121 83 0.2010
122 84 0.2133
123 84 0.2153
124 85 0.2164
125 86 0.2281
126 87 0.2321
127 88 0.2386
128 88 0.2450
129 89 0.2490
130 89 0.2574
131 90 0.2588
132 91 0.2755
133 92 0.2787
134 93 0.2918
135 94 0.3010
136 95 0.3195
137 96 0.3302
138 97 0.3448
139 98 0.3486
140 99 0.3673
141 100 0.3853
142 100 0.3926
143 101 0.3917
144 102 0.3991
145 102 0.4061
146 103 0.4152
147 104 0.4208
148 105 0.4326
149 105 0.4427
150 106 0.4614
151 107 0.4656
152 107 0.4605
153 108 0.4730
154 109 0.4786
155 110 0.4994
156 111 0.4955
157 110 0.5085
158 111 0.5130
159 112 0.5218
160 113 0.5289
161 114 0.5410
162 114 0.5406
163 115 0.5497
164 115 0.5536
165 116 0.5877
166 117 0.6016
167 117 0.6118
168 118 0.6415
169 119 0.6723
170 120 0.6839
171 121 0.6942
172 121 0.7082
173 122 0.7149
174 123 0.7195
175 124 0.7345
176 125 0.7512
177 125 0.7633
178 125 0.7861
179 126 0.8146
180 127 0.8245
181 128 0.8454
182 129 0.8664
183 128 0.8531
184 128 0.8541
185 129 0.8714
186 128 0.8548
187 129 0.8785
188 130 0.9377
189 131 0.9631
190 132 0.9774
191 132 0.9676
192 132 0.9695
193 133 0.9822
194 134 1.0197
195 135 1.0452
196 135 1.0369
197 136 1.0392
198 136 1.0567
199 137 1.0807
200 138 1.0966
201 139 1.1228
202 140 1.1667
203 139 1.1470
204 139 1.1494
205 140 1.1618
206 141 1.1917
207 142 1.2184
208 141 1.1995


==> benchmarks-rerun/CE_difficult_positive.dat <==
iteration A_size call_time
0 0 0.0001
1 1 0.0002
2 2 0.0003
3 3 0.0005
4 4 0.0005
5 5 0.0006
6 6 0.0006
7 7 0.0010
8 8 0.0012
9 9 0.0014
10 9 0.0015
11 9 0.0024
12 10 0.0025
13 11 0.0033
14 12 0.0037
15 13 0.0041
16 14 0.0048
17 15 0.0049
18 16 0.0057
19 17 0.0062
20 18 0.0081
21 18 0.0082
22 19 0.0091
23 20 0.0173
24 21 0.0194
25 22 0.0241
26 23 0.0276
27 24 0.0312
28 25 0.0339
29 26 0.0354
30 25 0.0355
31 25 0.0366
32 26 0.0413
33 27 0.0423
34 27 0.0530
35 28 0.0634
36 29 0.0678
37 30 0.0726
38 31 0.0774
39 31 0.0896
40 31 0.0894
41 32 0.0913
42 33 0.0963
43 34 0.1023
44 35 0.1080
45 36 0.1262
46 37 0.1394
47 38 0.1477
48 39 0.1519
49 40 0.1570
50 37 0.1476
51 38 0.1587
52 39 0.1669
53 40 0.1705
54 41 0.1803
55 42 0.1868
56 42 0.1913
57 42 0.1819
58 43 0.1912
59 44 0.1989
60 44 0.2026
61 45 0.2113
62 46 0.2149
63 45 0.2152
64 46 0.2215
65 47 0.2265
66 48 0.2335
67 49 0.2402
68 50 0.2444
69 51 0.2623
70 52 0.2769
71 53 0.2948
72 54 0.3094
73 55 0.3287
74 56 0.3385
75 55 0.3205
76 56 0.3321
77 57 0.3461
78 56 0.3386
79 57 0.3607
80 58 0.3654
81 59 0.3708
82 58 0.3689
83 59 0.4307
84 60 0.4417
85 61 0.4604
86 62 0.4930
87 63 0.5005
88 64 0.5213
89 65 0.5342
90 66 0.5765
91 67 0.5835
92 68 0.5994
93 69 0.6075
94 70 0.6078
95 71 0.6387
96 72 0.6440
97 73 0.6634
98 74 0.6772
99 75 0.7023
100 76 0.7167
101 77 0.7277
102 77 0.7452
103 78 0.7661
104 79 0.7774
105 77 0.7575
106 78 0.7753
107 78 0.7795
108 79 0.7953
109 80 0.8046
110 81 0.8245
111 82 0.8370
112 83 0.8752
113 84 0.8872


==> benchmarks-rerun/intersection-objectives-negative.dat <==
nbr_objectives CE_time AO_time
22 0.002 221.11
20 0.001 50.024
18 0.001 11.299
16 0.001 2.556
14 0.001 0.562
12 0.001 0.118
10 0.001 0.025
8 0.001 0.005
6 0.0 0.001


==> benchmarks-rerun/intersection-objectives-positive.dat <==
nbr_objectives CE_time AO_time
22 0.017 221.042
20 0.013 50.383
18 0.01 11.286
16 0.007 2.533
14 0.005 0.562
12 0.004 0.122
10 0.002 0.026
8 0.001 0.005
6 0.001 0.001


==> benchmarks-rerun/intersection-vertices-negative.dat <==
nbr_vertices CE_time AO_time
100000 0.473 0.547
99000 0.478 0.549
98000 0.466 0.539
97000 0.467 0.537
96000 0.466 0.533
95000 0.414 0.451
94000 0.419 0.447
93000 0.405 0.441
92000 0.411 0.437
91000 0.399 0.434
90000 0.402 0.431
89000 0.39 0.425
88000 0.395 0.42
87000 0.382 0.416
86000 0.386 0.411
85000 0.373 0.407
84000 0.379 0.406
83000 0.366 0.403
82000 0.37 0.4
81000 0.358 0.394
80000 0.362 0.39
79000 0.35 0.386
78000 0.352 0.385
77000 0.342 0.38
76000 0.345 0.376
75000 0.334 0.371
74000 0.337 0.365
73000 0.328 0.36
72000 0.328 0.362
71000 0.317 0.352
70000 0.319 0.353
69000 0.309 0.347
68000 0.313 0.343
67000 0.3 0.338
66000 0.304 0.335
65000 0.293 0.33
64000 0.3 0.327
63000 0.285 0.32
62000 0.288 0.318
61000 0.277 0.311
60000 0.28 0.309
59000 0.268 0.305
58000 0.272 0.299
57000 0.263 0.297
56000 0.262 0.293
55000 0.253 0.289
54000 0.253 0.287
53000 0.246 0.281
52000 0.24 0.274
51000 0.237 0.273
50000 0.233 0.268
49000 0.231 0.265
48000 0.226 0.261
47000 0.202 0.214
46000 0.196 0.21
45000 0.192 0.21
44000 0.187 0.203
43000 0.185 0.199
42000 0.181 0.195
41000 0.175 0.192
40000 0.172 0.186
39000 0.167 0.184
38000 0.163 0.18
37000 0.158 0.176
36000 0.154 0.171
35000 0.151 0.167
34000 0.146 0.163
33000 0.143 0.159
32000 0.139 0.155
31000 0.135 0.15
30000 0.122 0.131
29000 0.118 0.126
28000 0.121 0.139
27000 0.123 0.136
26000 0.113 0.13
25000 0.116 0.127
24000 0.106 0.122
23000 0.098 0.098
22000 0.087 0.095
21000 0.091 0.09
20000 0.079 0.087
19000 0.084 0.083
18000 0.071 0.078
17000 0.074 0.074
16000 0.064 0.07
15000 0.063 0.057
14000 0.061 0.062
13000 0.053 0.058
12000 0.049 0.054
11000 0.039 0.04
10000 0.035 0.037
9000 0.033 0.034
8000 0.029 0.03
7000 0.026 0.027
6000 0.022 0.023
5000 0.017 0.018
4000 0.014 0.014
3000 0.011 0.012
2000 0.007 0.008
1000 0.004 0.003


==> benchmarks-rerun/intersection-vertices-positive.dat <==
nbr_vertices CE_time AO_time
100000 0.391 2.113
99000 0.387 2.089
98000 0.385 2.069
97000 0.434 2.138
96000 0.378 2.058
95000 0.342 1.714
94000 0.332 1.709
93000 0.335 1.685
92000 0.325 1.676
91000 0.329 1.657
90000 0.321 1.668
89000 0.325 1.637
88000 0.314 1.631
87000 0.318 1.607
86000 0.307 1.601
85000 0.311 1.572
84000 0.3 1.565
83000 0.305 1.545
82000 0.296 1.541
81000 0.298 1.515
80000 0.29 1.507
79000 0.292 1.479
78000 0.284 1.476
77000 0.285 1.453
76000 0.276 1.442
75000 0.278 1.422
74000 0.269 1.41
73000 0.272 1.391
72000 0.262 1.378
71000 0.265 1.365
70000 0.255 1.347
69000 0.259 1.331
68000 0.25 1.317
67000 0.251 1.302
66000 0.242 1.285
65000 0.244 1.271
64000 0.236 1.252
63000 0.239 1.238
62000 0.229 1.22
61000 0.232 1.208
60000 0.223 1.188
59000 0.227 1.177
58000 0.223 1.183
57000 0.221 1.15
56000 0.221 1.19
55000 0.24 1.194
54000 0.206 1.104
53000 0.203 1.091
52000 0.203 1.073
51000 0.197 1.051
50000 0.194 1.042
49000 0.19 1.021
48000 0.186 1.005
47000 0.161 0.83
46000 0.16 0.811
45000 0.156 0.8
44000 0.152 0.778
43000 0.15 0.771
42000 0.147 0.748
41000 0.144 0.738
40000 0.139 0.719
39000 0.136 0.707
38000 0.133 0.692
37000 0.129 0.672
36000 0.127 0.686
35000 0.122 0.641
34000 0.121 0.625
33000 0.119 0.613
32000 0.113 0.593
31000 0.109 0.582
30000 0.1 0.499
29000 0.095 0.48
28000 0.099 0.529
27000 0.101 0.52
26000 0.092 0.497
25000 0.1 0.487
24000 0.086 0.467
23000 0.079 0.373
22000 0.068 0.355
21000 0.073 0.342
20000 0.063 0.324
19000 0.067 0.308
18000 0.056 0.291
17000 0.059 0.279
16000 0.05 0.261
15000 0.044 0.212
14000 0.048 0.231
13000 0.042 0.219
12000 0.038 0.201
11000 0.03 0.15
10000 0.026 0.137
9000 0.024 0.124
8000 0.021 0.113
7000 0.018 0.1
6000 0.017 0.088
5000 0.013 0.067
4000 0.01 0.054
3000 0.008 0.041
2000 0.005 0.026
1000 0.003 0.012


==> benchmarks-rerun/random-negative.dat <==
nbr_objectives CE_time AO_time mean_CE_time mean_AO_time
15 1.062 30.834 3.397 23.823
15 0.097 31.545 3.397 23.823
15 0.754 31.6 3.397 23.823
15 6.417 20.367 3.397 23.823
15 5.06 29.719 3.397 23.823
15 34.285 19.481 3.397 23.823
15 2.923 18.164 3.397 23.823
15 0.815 20.622 3.397 23.823
15 1.169 23.288 3.397 23.823
15 2.253 31.315 3.397 23.823
15 3.059 27.949 3.397 23.823
15 1.069 31.272 3.397 23.823
15 16.465 22.238 3.397 23.823
15 0.928 20.815 3.397 23.823
15 0.447 27.656 3.397 23.823
15 3.026 25.64 3.397 23.823
15 1.197 19.598 3.397 23.823
15 0.438 25.105 3.397 23.823
15 0.597 13.522 3.397 23.823
15 0.794 21.368 3.397 23.823
15 0.857 20.543 3.397 23.823
15 0.984 21.041 3.397 23.823
15 2.576 13.754 3.397 23.823
15 0.028 20.285 3.397 23.823
15 2.443 29.772 3.397 23.823
15 2.86 27.99 3.397 23.823
15 23.899 32.503 3.397 23.823
15 0.31 22.567 3.397 23.823
15 4.961 21.452 3.397 23.823
15 0.394 30.083 3.397 23.823
15 11.94 26.523 3.397 23.823
15 0.792 26.028 3.397 23.823
15 0.491 20.815 3.397 23.823
15 1.081 20.515 3.397 23.823
15 2.178 31.626 3.397 23.823
15 0.717 16.411 3.397 23.823
15 0.861 19.506 3.397 23.823
15 0.421 21.739 3.397 23.823
15 0.495 29.637 3.397 23.823
15 0.185 16.237 3.397 23.823
15 1.557 23.342 3.397 23.823
15 2.604 23.476 3.397 23.823
15 4.216 14.404 3.397 23.823
15 4.632 25.772 3.397 23.823
15 0.514 11.755 3.397 23.823
15 2.851 26.81 3.397 23.823
15 0.257 35.973 3.397 23.823
15 0.274 21.829 3.397 23.823
15 10.6 24.284 3.397 23.823
15 1.019 22.379 3.397 23.823
14 28.315 8.226 5.045 10.505
14 0.611 11.289 5.045 10.505
14 0.588 4.552 5.045 10.505
14 0.519 12.878 5.045 10.505
14 0.428 7.981 5.045 10.505
14 0.16 8.716 5.045 10.505
14 3.042 11.213 5.045 10.505
14 0.217 12.841 5.045 10.505
14 7.11 13.884 5.045 10.505
14 6.311 13.98 5.045 10.505
14 0.949 13.186 5.045 10.505
14 0.68 8.52 5.045 10.505
14 12.184 13.53 5.045 10.505
14 2.01 8.595 5.045 10.505
14 0.606 8.429 5.045 10.505
14 0.435 13.635 5.045 10.505
14 0.421 13.552 5.045 10.505
14 0.274 12.939 5.045 10.505
14 0.947 12.586 5.045 10.505
14 1.095 12.266 5.045 10.505
14 0.319 8.505 5.045 10.505
14 0.747 12.739 5.045 10.505
14 1.368 13.007 5.045 10.505
14 0.433 8.997 5.045 10.505
14 0.142 4.381 5.045 10.505
14 0.576 8.101 5.045 10.505
14 69.432 17.319 5.045 10.505
14 0.709 12.727 5.045 10.505
14 0.765 12.169 5.045 10.505
14 4.672 13.638 5.045 10.505
14 61.441 13.985 5.045 10.505
14 1.792 9.98 5.045 10.505
14 2.082 12.869 5.045 10.505
14 1.035 12.838 5.045 10.505
14 4.866 7.297 5.045 10.505
14 0.94 7.822 5.045 10.505
14 1.506 9.971 5.045 10.505
14 0.157 8.044 5.045 10.505
14 0.247 13.013 5.045 10.505
14 3.698 10.703 5.045 10.505
14 0.723 10.661 5.045 10.505
14 0.676 7.031 5.045 10.505
14 9.361 9.425 5.045 10.505
14 1.232 8.764 5.045 10.505
14 13.597 7.9 5.045 10.505
14 0.211 2.033 5.045 10.505
14 0.823 8.444 5.045 10.505
14 0.293 8.246 5.045 10.505
14 1.01 8.356 5.045 10.505
14 0.488 13.467 5.045 10.505
13 0.412 5.042 3.309 4.789
13 0.341 5.346 3.309 4.789
13 1.326 4.172 3.309 4.789
13 0.978 6.747 3.309 4.789
13 0.769 4.978 3.309 4.789
13 0.322 2.957 3.309 4.789
13 0.468 4.529 3.309 4.789
13 0.631 5.385 3.309 4.789
13 0.095 5.24 3.309 4.789
13 0.268 3.957 3.309 4.789
13 0.853 5.065 3.309 4.789
13 1.414 3.685 3.309 4.789
13 0.71 3.575 3.309 4.789
13 2.31 3.373 3.309 4.789
13 3.327 5.614 3.309 4.789
13 2.778 2.944 3.309 4.789
13 0.585 3.246 3.309 4.789
13 1.105 3.567 3.309 4.789
13 0.253 5.774 3.309 4.789
13 0.97 4.691 3.309 4.789
13 0.965 5.953 3.309 4.789
13 2.848 6.287 3.309 4.789
13 0.978 6.134 3.309 4.789
13 0.648 5.401 3.309 4.789
13 0.366 6.403 3.309 4.789
13 0.926 3.078 3.309 4.789
13 3.59 6.682 3.309 4.789
13 4.273 5.057 3.309 4.789
13 49.291 6.624 3.309 4.789
13 1.949 5.119 3.309 4.789
13 0.206 4.064 3.309 4.789
13 14.044 5.609 3.309 4.789
13 0.204 3.992 3.309 4.789
13 4.077 5.528 3.309 4.789
13 0.481 3.475 3.309 4.789
13 0.754 6.336 3.309 4.789
13 4.213 5.371 3.309 4.789
13 0.376 5.032 3.309 4.789
13 7.66 5.615 3.309 4.789
13 1.119 2.996 3.309 4.789
13 3.14 6.483 3.309 4.789
13 0.234 3.304 3.309 4.789
13 2.338 5.6 3.309 4.789
13 3.096 5.92 3.309 4.789
13 1.697 5.392 3.309 4.789
13 0.394 1.916 3.309 4.789
13 1.004 1.808 3.309 4.789
13 0.638 3.501 3.309 4.789
13 1.564 5.218 3.309 4.789
13 32.439 5.687 3.309 4.789
12 0.557 1.333 2.384 2.028
12 2.651 2.19 2.384 2.028
12 0.433 1.536 2.384 2.028
12 0.771 2.099 2.384 2.028
12 0.312 2.44 2.384 2.028
12 0.563 1.651 2.384 2.028
12 0.511 1.932 2.384 2.028
12 0.214 1.483 2.384 2.028
12 5.462 2.781 2.384 2.028
12 3.421 2.368 2.384 2.028
12 28.111 2.438 2.384 2.028
12 0.212 2.114 2.384 2.028
12 0.68 2.641 2.384 2.028
12 0.222 0.999 2.384 2.028
12 0.689 2.001 2.384 2.028
12 1.194 2.027 2.384 2.028
12 0.24 1.455 2.384 2.028
12 6.918 3.127 2.384 2.028
12 1.227 1.247 2.384 2.028
12 0.214 1.725 2.384 2.028
12 1.555 1.803 2.384 2.028
12 1.353 1.958 2.384 2.028
12 0.198 2.512 2.384 2.028
12 0.512 2.399 2.384 2.028
12 0.504 2.007 2.384 2.028
12 1.501 2.517 2.384 2.028
12 1.358 1.99 2.384 2.028
12 1.151 2.132 2.384 2.028
12 1.057 2.095 2.384 2.028
12 0.239 1.341 2.384 2.028
12 0.528 2.215 2.384 2.028
12 1.454 2.009 2.384 2.028
12 0.595 1.934 2.384 2.028
12 0.936 2.79 2.384 2.028
12 0.204 0.953 2.384 2.028
12 0.653 2.506 2.384 2.028
12 0.236 2.114 2.384 2.028
12 2.992 1.934 2.384 2.028
12 2.528 2.905 2.384 2.028
12 1.599 2.256 2.384 2.028
12 0.746 0.742 2.384 2.028
12 15.987 2.389 2.384 2.028
12 0.637 2.015 2.384 2.028
12 0.532 1.995 2.384 2.028
12 12.26 3.066 2.384 2.028
12 10.046 2.895 2.384 2.028
12 0.269 1.65 2.384 2.028
12 0.316 2.045 2.384 2.028
12 2.297 2.105 2.384 2.028
12 0.35 0.556 2.384 2.028
11 0.164 0.673 0.946 0.847
11 0.167 0.938 0.946 0.847
11 0.628 0.717 0.946 0.847
11 0.348 0.825 0.946 0.847
11 0.142 0.681 0.946 0.847
11 2.402 0.784 0.946 0.847
11 0.297 0.774 0.946 0.847
11 1.195 0.461 0.946 0.847
11 0.418 0.758 0.946 0.847
11 0.079 0.683 0.946 0.847
11 0.823 0.791 0.946 0.847
11 0.717 1.032 0.946 0.847
11 0.19 0.965 0.946 0.847
11 0.137 0.834 0.946 0.847
11 1.54 1.235 0.946 0.847
11 2.625 1.194 0.946 0.847
11 0.144 0.565 0.946 0.847
11 0.318 0.954 0.946 0.847
11 0.133 0.815 0.946 0.847
11 0.392 0.37 0.946 0.847
11 0.202 0.779 0.946 0.847
11 0.813 1.222 0.946 0.847
11 3.319 1.149 0.946 0.847
11 0.297 1.262 0.946 0.847
11 0.249 0.742 0.946 0.847
11 0.44 0.788 0.946 0.847
11 0.197 0.892 0.946 0.847
11 4.061 1.154 0.946 0.847
11 0.934 0.822 0.946 0.847
11 0.127 0.903 0.946 0.847
11 2.223 1.262 0.946 0.847
11 0.111 0.756 0.946 0.847
11 0.222 0.736 0.946 0.847
11 0.296 0.877 0.946 0.847
11 5.856 1.316 0.946 0.847
11 0.197 0.3 0.946 0.847
11 0.54 0.504 0.946 0.847
11 0.284 0.745 0.946 0.847
11 0.501 0.889 0.946 0.847
11 0.244 0.833 0.946 0.847
11 1.085 0.799 0.946 0.847
11 2.203 0.922 0.946 0.847
11 0.495 0.684 0.946 0.847
11 1.241 0.961 0.946 0.847
11 3.652 1.117 0.946 0.847
11 0.601 0.192 0.946 0.847
11 0.16 0.689 0.946 0.847
11 0.211 0.674 0.946 0.847
11 2.912 1.44 0.946 0.847
11 0.783 0.89 0.946 0.847
10 0.253 0.257 0.392 0.321
10 0.652 0.278 0.392 0.321
10 0.165 0.26 0.392 0.321
10 0.436 0.446 0.392 0.321
10 0.118 0.417 0.392 0.321
10 1.688 0.561 0.392 0.321
10 0.233 0.179 0.392 0.321
10 0.584 0.437 0.392 0.321
10 0.793 0.367 0.392 0.321
10 0.531 0.414 0.392 0.321
10 0.118 0.208 0.392 0.321
10 0.273 0.189 0.392 0.321
10 0.336 0.097 0.392 0.321
10 0.164 0.297 0.392 0.321
10 0.781 0.233 0.392 0.321
10 1.421 0.522 0.392 0.321
10 0.59 0.36 0.392 0.321
10 0.667 0.41 0.392 0.321
10 0.21 0.294 0.392 0.321
10 0.489 0.569 0.392 0.321
10 0.086 0.141 0.392 0.321
10 0.823 0.339 0.392 0.321
10 0.427 0.216 0.392 0.321
10 0.143 0.289 0.392 0.321
10 0.46 0.491 0.392 0.321
10 0.341 0.295 0.392 0.321
10 0.189 0.148 0.392 0.321
10 0.117 0.397 0.392 0.321
10 0.161 0.258 0.392 0.321
10 0.133 0.212 0.392 0.321
10 0.076 0.309 0.392 0.321
10 0.178 0.237 0.392 0.321
10 0.081 0.389 0.392 0.321
10 0.546 0.209 0.392 0.321
10 0.113 0.364 0.392 0.321
10 0.242 0.368 0.392 0.321
10 0.455 0.417 0.392 0.321
10 0.869 0.505 0.392 0.321
10 0.676 0.252 0.392 0.321
10 0.293 0.397 0.392 0.321
10 0.154 0.213 0.392 0.321
10 0.198 0.494 0.392 0.321
10 0.106 0.224 0.392 0.321
10 0.132 0.234 0.392 0.321
10 0.188 0.317 0.392 0.321
10 0.517 0.214 0.392 0.321
10 0.293 0.362 0.392 0.321
10 0.11 0.346 0.392 0.321
10 0.308 0.139 0.392 0.321
10 0.662 0.496 0.392 0.321
9 0.096 0.069 0.216 0.119
9 0.417 0.114 0.216 0.119
9 0.116 0.104 0.216 0.119
9 0.128 0.034 0.216 0.119
9 0.213 0.074 0.216 0.119
9 0.199 0.061 0.216 0.119
9 0.118 0.172 0.216 0.119
9 0.185 0.058 0.216 0.119
9 0.31 0.169 0.216 0.119
9 0.236 0.076 0.216 0.119
9 0.181 0.104 0.216 0.119
9 0.171 0.116 0.216 0.119
9 0.124 0.154 0.216 0.119
9 0.111 0.154 0.216 0.119
9 0.088 0.158 0.216 0.119
9 0.39 0.173 0.216 0.119
9 0.184 0.11 0.216 0.119
9 0.154 0.097 0.216 0.119
9 0.366 0.081 0.216 0.119
9 0.147 0.013 0.216 0.119
9 0.484 0.069 0.216 0.119
9 0.258 0.165 0.216 0.119
9 0.4 0.191 0.216 0.119
9 0.146 0.102 0.216 0.119
9 0.092 0.104 0.216 0.119
9 0.112 0.11 0.216 0.119
9 0.101 0.058 0.216 0.119
9 0.114 0.126 0.216 0.119
9 0.182 0.119 0.216 0.119
9 0.186 0.087 0.216 0.119
9 0.351 0.115 0.216 0.119
9 0.154 0.164 0.216 0.119
9 0.464 0.174 0.216 0.119
9 0.21 0.131 0.216 0.119
9 0.416 0.167 0.216 0.119
9 0.087 0.075 0.216 0.119
9 0.484 0.189 0.216 0.119
9 0.125 0.071 0.216 0.119
9 0.481 0.177 0.216 0.119
9 0.32 0.098 0.216 0.119
9 0.115 0.142 0.216 0.119
9 0.103 0.093 0.216 0.119
9 0.094 0.168 0.216 0.119
9 0.234 0.062 0.216 0.119
9 0.271 0.164 0.216 0.119
9 0.158 0.174 0.216 0.119
9 0.018 0.167 0.216 0.119
9 0.463 0.17 0.216 0.119
9 0.116 0.061 0.216 0.119
9 0.108 0.161 0.216 0.119
8 0.124 0.063 0.133 0.044
8 0.11 0.039 0.133 0.044
8 0.144 0.045 0.133 0.044
8 0.083 0.018 0.133 0.044
8 0.119 0.05 0.133 0.044
8 0.173 0.056 0.133 0.044
8 0.073 0.045 0.133 0.044
8 0.2 0.045 0.133 0.044
8 0.204 0.045 0.133 0.044
8 0.048 0.038 0.133 0.044
8 0.107 0.041 0.133 0.044
8 0.167 0.051 0.133 0.044
8 0.127 0.093 0.133 0.044
8 0.119 0.015 0.133 0.044
8 0.278 0.037 0.133 0.044
8 0.203 0.049 0.133 0.044
8 0.084 0.061 0.133 0.044
8 0.189 0.059 0.133 0.044
8 0.106 0.03 0.133 0.044
8 0.184 0.065 0.133 0.044
8 0.077 0.012 0.133 0.044
8 0.128 0.017 0.133 0.044
8 0.103 0.053 0.133 0.044
8 0.148 0.034 0.133 0.044
8 0.133 0.05 0.133 0.044
8 0.124 0.048 0.133 0.044
8 0.129 0.047 0.133 0.044
8 0.221 0.028 0.133 0.044
8 0.103 0.056 0.133 0.044
8 0.059 0.04 0.133 0.044
8 0.114 0.051 0.133 0.044
8 0.087 0.025 0.133 0.044
8 0.131 0.076 0.133 0.044
8 0.151 0.027 0.133 0.044
8 0.203 0.082 0.133 0.044
8 0.086 0.049 0.133 0.044
8 0.14 0.079 0.133 0.044
8 0.161 0.052 0.133 0.044
8 0.09 0.051 0.133 0.044
8 0.235 0.052 0.133 0.044
8 0.14 0.052 0.133 0.044
8 0.121 0.038 0.133 0.044
8 0.081 0.03 0.133 0.044
8 0.082 0.021 0.133 0.044
8 0.075 0.025 0.133 0.044
8 0.126 0.029 0.133 0.044
8 0.028 0.013 0.133 0.044
8 0.389 0.078 0.133 0.044
8 0.083 0.052 0.133 0.044
8 0.081 0.012 0.133 0.044
7 0.039 0.019 0.074 0.018
7 0.069 0.026 0.074 0.018
7 0.102 0.011 0.074 0.018
7 0.109 0.021 0.074 0.018
7 0.11 0.03 0.074 0.018
7 0.047 0.015 0.074 0.018
7 0.057 0.003 0.074 0.018
7 0.091 0.017 0.074 0.018
7 0.068 0.004 0.074 0.018
7 0.091 0.016 0.074 0.018
7 0.038 0.019 0.074 0.018
7 0.032 0.021 0.074 0.018
7 0.077 0.021 0.074 0.018
7 0.094 0.026 0.074 0.018
7 0.043 0.015 0.074 0.018
7 0.083 0.031 0.074 0.018
7 0.097 0.028 0.074 0.018
7 0.127 0.02 0.074 0.018
7 0.054 0.016 0.074 0.018
7 0.079 0.014 0.074 0.018
7 0.076 0.044 0.074 0.018
7 0.098 0.011 0.074 0.018
7 0.128 0.021 0.074 0.018
7 0.078 0.016 0.074 0.018
7 0.056 0.012 0.074 0.018
7 0.053 0.004 0.074 0.018
7 0.11 0.02 0.074 0.018
7 0.081 0.015 0.074 0.018
7 0.074 0.013 0.074 0.018
7 0.071 0.014 0.074 0.018
7 0.068 0.016 0.074 0.018
7 0.041 0.013 0.074 0.018
7 0.039 0.014 0.074 0.018
7 0.081 0.014 0.074 0.018
7 0.074 0.016 0.074 0.018
7 0.066 0.035 0.074 0.018
7 0.065 0.012 0.074 0.018
7 0.102 0.018 0.074 0.018
7 0.133 0.029 0.074 0.018
7 0.095 0.018 0.074 0.018
7 0.03 0.015 0.074 0.018
7 0.1 0.022 0.074 0.018
7 0.035 0.012 0.074 0.018
7 0.046 0.012 0.074 0.018
7 0.043 0.004 0.074 0.018
7 0.067 0.009 0.074 0.018
7 0.032 0.014 0.074 0.018
7 0.082 0.016 0.074 0.018
7 0.086 0.022 0.074 0.018
7 0.096 0.022 0.074 0.018
6 0.037 0.015 0.046 0.007
6 0.056 0.009 0.046 0.007
6 0.047 0.006 0.046 0.007
6 0.039 0.008 0.046 0.007
6 0.06 0.009 0.046 0.007
6 0.03 0.003 0.046 0.007
6 0.027 0.011 0.046 0.007
6 0.038 0.003 0.046 0.007
6 0.053 0.007 0.046 0.007
6 0.051 0.013 0.046 0.007
6 0.059 0.008 0.046 0.007
6 0.077 0.012 0.046 0.007
6 0.058 0.014 0.046 0.007
6 0.043 0.006 0.046 0.007
6 0.039 0.005 0.046 0.007
6 0.06 0.006 0.046 0.007
6 0.074 0.004 0.046 0.007
6 0.023 0.006 0.046 0.007
6 0.031 0.003 0.046 0.007
6 0.037 0.006 0.046 0.007
6 0.041 0.006 0.046 0.007
6 0.043 0.003 0.046 0.007
6 0.044 0.005 0.046 0.007
6 0.083 0.011 0.046 0.007
6 0.05 0.003 0.046 0.007
6 0.04 0.006 0.046 0.007
6 0.031 0.003 0.046 0.007
6 0.017 0.006 0.046 0.007
6 0.031 0.004 0.046 0.007
6 0.031 0.008 0.046 0.007
6 0.058 0.011 0.046 0.007
6 0.027 0.003 0.046 0.007
6 0.015 0.005 0.046 0.007
6 0.06 0.01 0.046 0.007
6 0.041 0.003 0.046 0.007
6 0.032 0.004 0.046 0.007
6 0.066 0.008 0.046 0.007
6 0.057 0.008 0.046 0.007
6 0.031 0.009 0.046 0.007
6 0.083 0.004 0.046 0.007
6 0.029 0.003 0.046 0.007
6 0.041 0.007 0.046 0.007
6 0.035 0.009 0.046 0.007
6 0.038 0.003 0.046 0.007
6 0.057 0.009 0.046 0.007
6 0.052 0.005 0.046 0.007
6 0.058 0.009 0.046 0.007
6 0.054 0.003 0.046 0.007
6 0.051 0.01 0.046 0.007
6 0.042 0.006 0.046 0.007


==> benchmarks-rerun/random-positive.dat <==
nbr_objectives CE_time AO_time mean_CE_time mean_AO_time
15 0.781 31.486 4.528 31.791
15 1.662 35.106 4.528 31.791
15 1.508 27.047 4.528 31.791
15 2.111 31.579 4.528 31.791
15 0.834 23.429 4.528 31.791
15 1.829 34.383 4.528 31.791
15 1.607 32.129 4.528 31.791
15 16.812 33.023 4.528 31.791
15 13.039 30.671 4.528 31.791
15 0.25 29.132 4.528 31.791
15 33.474 33.041 4.528 31.791
15 3.393 34.059 4.528 31.791
15 3.129 34.475 4.528 31.791
15 4.697 30.87 4.528 31.791
15 0.781 33.606 4.528 31.791
15 1.128 26.333 4.528 31.791
15 1.438 32.74 4.528 31.791
15 2.942 30.015 4.528 31.791
15 5.358 29.558 4.528 31.791
15 9.357 33.155 4.528 31.791
15 1.901 28.341 4.528 31.791
15 7.485 32.842 4.528 31.791
15 1.752 30.905 4.528 31.791
15 14.168 29.699 4.528 31.791
15 3.974 33.917 4.528 31.791
15 9.778 36.525 4.528 31.791
15 1.166 34.423 4.528 31.791
15 3.427 29.891 4.528 31.791
15 8.313 34.553 4.528 31.791
15 0.855 29.378 4.528 31.791
15 0.656 30.309 4.528 31.791
15 6.753 29.97 4.528 31.791
15 3.097 33.872 4.528 31.791
15 1.54 29.857 4.528 31.791
15 8.713 34.032 4.528 31.791
15 3.305 35.233 4.528 31.791
15 6.694 27.561 4.528 31.791
15 0.703 34.026 4.528 31.791
15 2.136 35.052 4.528 31.791
15 7.099 31.456 4.528 31.791
15 6.297 33.595 4.528 31.791
15 1.67 26.872 4.528 31.791
15 4.566 32.618 4.528 31.791
15 2.049 33.831 4.528 31.791
15 2.86 30.074 4.528 31.791
15 1.374 31.498 4.528 31.791
15 2.358 32.886 4.528 31.791
15 1.136 32.344 4.528 31.791
15 1.006 35.49 4.528 31.791
15 3.432 32.68 4.528 31.791
14 0.426 12.16 1.433 11.209
14 3.012 10.847 1.433 11.209
14 1.993 11.306 1.433 11.209
14 0.786 12.44 1.433 11.209
14 1.008 13.036 1.433 11.209
14 1.003 13.891 1.433 11.209
14 3.292 12.324 1.433 11.209
14 0.213 9.505 1.433 11.209
14 0.477 11.792 1.433 11.209
14 0.244 11.444 1.433 11.209
14 1.399 12.04 1.433 11.209
14 1.549 12.004 1.433 11.209
14 0.21 6.119 1.433 11.209
14 0.303 12.238 1.433 11.209
14 0.63 9.829 1.433 11.209
14 1.495 9.026 1.433 11.209
14 0.916 4.872 1.433 11.209
14 0.437 11.782 1.433 11.209
14 3.863 13.849 1.433 11.209
14 0.786 11.209 1.433 11.209
14 0.467 10.278 1.433 11.209
14 1.658 12.328 1.433 11.209
14 1.216 10.544 1.433 11.209
14 1.008 11.87 1.433 11.209
14 2.334 7.977 1.433 11.209
14 1.035 10.838 1.433 11.209
14 0.587 12.152 1.433 11.209
14 4.727 12.251 1.433 11.209
14 0.413 9.063 1.433 11.209
14 3.514 13.024 1.433 11.209
14 1.304 10.567 1.433 11.209
14 0.192 10.59 1.433 11.209
14 1.287 11.984 1.433 11.209
14 0.956 9.151 1.433 11.209
14 1.296 12.985 1.433 11.209
14 1.752 10.817 1.433 11.209
14 1.692 12.514 1.433 11.209
14 0.585 10.15 1.433 11.209
14 0.903 10.572 1.433 11.209
14 0.501 11.119 1.433 11.209
14 0.577 11.119 1.433 11.209
14 1.554 12.121 1.433 11.209
14 3.453 12.332 1.433 11.209
14 0.2 9.913 1.433 11.209
14 6.717 13.294 1.433 11.209
14 1.384 13.069 1.433 11.209
14 0.658 12.55 1.433 11.209
14 0.686 9.588 1.433 11.209
14 1.0 11.413 1.433 11.209
14 3.949 12.58 1.433 11.209
13 0.394 3.936 1.005 3.97
13 0.928 3.794 1.005 3.97
13 0.699 3.25 1.005 3.97
13 1.936 3.535 1.005 3.97
13 0.784 4.222 1.005 3.97
13 0.186 3.193 1.005 3.97
13 1.314 3.202 1.005 3.97
13 1.382 3.646 1.005 3.97
13 2.689 4.87 1.005 3.97
13 1.227 4.769 1.005 3.97
13 0.872 2.432 1.005 3.97
13 2.613 3.184 1.005 3.97
13 1.574 4.342 1.005 3.97
13 0.653 4.02 1.005 3.97
13 1.587 3.603 1.005 3.97
13 0.478 5.007 1.005 3.97
13 0.544 4.198 1.005 3.97
13 0.464 3.378 1.005 3.97
13 1.089 4.625 1.005 3.97
13 0.704 3.325 1.005 3.97
13 1.128 3.779 1.005 3.97
13 0.684 3.691 1.005 3.97
13 0.564 3.933 1.005 3.97
13 0.422 4.915 1.005 3.97
13 2.053 3.887 1.005 3.97
13 1.842 3.995 1.005 3.97
13 0.445 2.791 1.005 3.97
13 0.228 4.575 1.005 3.97
13 0.397 5.169 1.005 3.97
13 0.796 2.952 1.005 3.97
13 0.58 4.713 1.005 3.97
13 0.707 3.376 1.005 3.97
13 0.536 5.077 1.005 3.97
13 0.328 4.187 1.005 3.97
13 0.479 3.795 1.005 3.97
13 0.672 3.613 1.005 3.97
13 2.69 4.866 1.005 3.97
13 0.631 3.438 1.005 3.97
13 2.944 4.35 1.005 3.97
13 0.71 3.515 1.005 3.97
13 0.695 3.487 1.005 3.97
13 0.321 3.66 1.005 3.97
13 2.547 4.351 1.005 3.97
13 0.399 5.181 1.005 3.97
13 1.123 3.42 1.005 3.97
13 0.537 4.379 1.005 3.97
13 0.36 4.235 1.005 3.97
13 0.406 4.145 1.005 3.97
13 0.251 3.763 1.005 3.97
13 2.637 4.712 1.005 3.97
12 0.678 1.163 0.551 1.32
12 0.241 1.344 0.551 1.32
12 0.37 1.364 0.551 1.32
12 0.5 1.155 0.551 1.32
12 0.988 1.398 0.551 1.32
12 0.096 1.172 0.551 1.32
12 0.236 1.486 0.551 1.32
12 1.304 1.673 0.551 1.32
12 0.597 1.562 0.551 1.32
12 0.587 1.517 0.551 1.32
12 0.618 1.087 0.551 1.32
12 0.678 1.301 0.551 1.32
12 0.457 1.747 0.551 1.32
12 0.612 1.257 0.551 1.32
12 0.53 1.21 0.551 1.32
12 0.192 1.204 0.551 1.32
12 0.373 1.324 0.551 1.32
12 0.657 1.333 0.551 1.32
12 0.201 1.43 0.551 1.32
12 0.968 0.98 0.551 1.32
12 0.404 0.847 0.551 1.32
12 0.889 1.812 0.551 1.32
12 0.151 1.348 0.551 1.32
12 0.917 0.741 0.551 1.32
12 0.089 1.662 0.551 1.32
12 1.135 1.246 0.551 1.32
12 0.242 1.337 0.551 1.32
12 0.476 1.6 0.551 1.32
12 0.286 1.228 0.551 1.32
12 0.495 1.233 0.551 1.32
12 1.188 1.143 0.551 1.32
12 0.723 1.339 0.551 1.32
12 0.991 1.617 0.551 1.32
12 0.339 1.479 0.551 1.32
12 0.873 1.384 0.551 1.32
12 0.181 1.236 0.551 1.32
12 0.723 1.388 0.551 1.32
12 0.174 1.359 0.551 1.32
12 0.484 1.384 0.551 1.32
12 0.28 1.611 0.551 1.32
12 1.256 1.143 0.551 1.32
12 0.212 0.975 0.551 1.32
12 0.344 1.627 0.551 1.32
12 0.449 1.533 0.551 1.32
12 0.311 1.341 0.551 1.32
12 1.204 1.268 0.551 1.32
12 0.177 1.008 0.551 1.32
12 0.187 1.168 0.551 1.32
12 1.095 1.01 0.551 1.32
12 0.402 1.237 0.551 1.32
11 0.14 0.277 0.303 0.442
11 0.623 0.576 0.303 0.442
11 0.805 0.439 0.303 0.442
11 0.231 0.473 0.303 0.442
11 0.393 0.609 0.303 0.442
11 0.184 0.417 0.303 0.442
11 0.203 0.321 0.303 0.442
11 0.161 0.398 0.303 0.442
11 0.85 0.661 0.303 0.442
11 0.249 0.504 0.303 0.442
11 0.111 0.178 0.303 0.442
11 0.181 0.3 0.303 0.442
11 0.124 0.665 0.303 0.442
11 0.221 0.432 0.303 0.442
11 0.409 0.627 0.303 0.442
11 0.402 0.522 0.303 0.442
11 0.199 0.457 0.303 0.442
11 0.312 0.188 0.303 0.442
11 0.525 0.542 0.303 0.442
11 0.638 0.258 0.303 0.442
11 0.177 0.534 0.303 0.442
11 0.32 0.482 0.303 0.442
11 0.243 0.552 0.303 0.442
11 0.428 0.403 0.303 0.442
11 0.179 0.319 0.303 0.442
11 0.159 0.605 0.303 0.442
11 0.367 0.502 0.303 0.442
11 0.328 0.581 0.303 0.442
11 0.102 0.246 0.303 0.442
11 0.576 0.235 0.303 0.442
11 0.135 0.612 0.303 0.442
11 0.154 0.401 0.303 0.442
11 0.439 0.334 0.303 0.442
11 0.223 0.438 0.303 0.442
11 0.413 0.313 0.303 0.442
11 0.226 0.379 0.303 0.442
11 0.154 0.489 0.303 0.442
11 0.154 0.502 0.303 0.442
11 0.363 0.483 0.303 0.442
11 0.138 0.555 0.303 0.442
11 0.122 0.603 0.303 0.442
11 0.259 0.37 0.303 0.442
11 0.86 0.557 0.303 0.442
11 0.098 0.3 0.303 0.442
11 0.307 0.282 0.303 0.442
11 0.476 0.551 0.303 0.442
11 0.214 0.365 0.303 0.442
11 0.122 0.406 0.303 0.442
11 0.302 0.487 0.303 0.442
11 0.136 0.368 0.303 0.442
10 0.17 0.191 0.187 0.157
10 0.207 0.146 0.187 0.157
10 0.257 0.065 0.187 0.157
10 0.167 0.161 0.187 0.157
10 0.124 0.215 0.187 0.157
10 0.093 0.061 0.187 0.157
10 0.333 0.139 0.187 0.157
10 0.195 0.176 0.187 0.157
10 0.102 0.202 0.187 0.157
10 0.119 0.128 0.187 0.157
10 0.169 0.071 0.187 0.157
10 0.117 0.132 0.187 0.157
10 0.151 0.265 0.187 0.157
10 0.397 0.175 0.187 0.157
10 0.179 0.095 0.187 0.157
10 0.073 0.07 0.187 0.157
10 0.14 0.126 0.187 0.157
10 0.148 0.146 0.187 0.157
10 0.474 0.103 0.187 0.157
10 0.257 0.136 0.187 0.157
10 0.44 0.224 0.187 0.157
10 0.096 0.188 0.187 0.157
10 0.173 0.113 0.187 0.157
10 0.206 0.083 0.187 0.157
10 0.251 0.148 0.187 0.157
10 0.162 0.243 0.187 0.157
10 0.199 0.184 0.187 0.157
10 0.075 0.126 0.187 0.157
10 0.184 0.212 0.187 0.157
10 0.151 0.108 0.187 0.157
10 0.205 0.168 0.187 0.157
10 0.21 0.137 0.187 0.157
10 0.084 0.153 0.187 0.157
10 0.287 0.195 0.187 0.157
10 0.097 0.047 0.187 0.157
10 0.073 0.29 0.187 0.157
10 0.083 0.128 0.187 0.157
10 0.34 0.218 0.187 0.157
10 0.184 0.243 0.187 0.157
10 0.061 0.117 0.187 0.157
10 0.17 0.184 0.187 0.157
10 0.07 0.097 0.187 0.157
10 0.12 0.111 0.187 0.157
10 0.365 0.222 0.187 0.157
10 0.206 0.13 0.187 0.157
10 0.309 0.128 0.187 0.157
10 0.173 0.271 0.187 0.157
10 0.151 0.194 0.187 0.157
10 0.192 0.239 0.187 0.157
10 0.161 0.165 0.187 0.157
9 0.055 0.041 0.09 0.045
9 0.041 0.071 0.09 0.045
9 0.065 0.043 0.09 0.045
9 0.062 0.043 0.09 0.045
9 0.151 0.075 0.09 0.045
9 0.06 0.051 0.09 0.045
9 0.167 0.018 0.09 0.045
9 0.126 0.051 0.09 0.045
9 0.044 0.051 0.09 0.045
9 0.067 0.059 0.09 0.045
9 0.121 0.05 0.09 0.045
9 0.102 0.046 0.09 0.045
9 0.058 0.046 0.09 0.045
9 0.092 0.017 0.09 0.045
9 0.102 0.039 0.09 0.045
9 0.029 0.054 0.09 0.045
9 0.085 0.034 0.09 0.045
9 0.218 0.047 0.09 0.045
9 0.091 0.017 0.09 0.045
9 0.141 0.022 0.09 0.045
9 0.094 0.037 0.09 0.045
9 0.063 0.053 0.09 0.045
9 0.195 0.044 0.09 0.045
9 0.109 0.041 0.09 0.045
9 0.098 0.066 0.09 0.045
9 0.099 0.034 0.09 0.045
9 0.049 0.052 0.09 0.045
9 0.058 0.071 0.09 0.045
9 0.096 0.085 0.09 0.045
9 0.069 0.043 0.09 0.045
9 0.097 0.066 0.09 0.045
9 0.048 0.078 0.09 0.045
9 0.107 0.041 0.09 0.045
9 0.063 0.022 0.09 0.045
9 0.133 0.057 0.09 0.045
9 0.087 0.035 0.09 0.045
9 0.05 0.076 0.09 0.045
9 0.17 0.036 0.09 0.045
9 0.052 0.021 0.09 0.045
9 0.034 0.052 0.09 0.045
9 0.077 0.032 0.09 0.045
9 0.06 0.073 0.09 0.045
9 0.125 0.022 0.09 0.045
9 0.052 0.027 0.09 0.045
9 0.092 0.034 0.09 0.045
9 0.075 0.027 0.09 0.045
9 0.038 0.021 0.09 0.045
9 0.109 0.042 0.09 0.045
9 0.123 0.042 0.09 0.045
9 0.085 0.032 0.09 0.045
8 0.054 0.025 0.052 0.019
8 0.053 0.026 0.052 0.019
8 0.034 0.012 0.052 0.019
8 0.036 0.024 0.052 0.019
8 0.04 0.013 0.052 0.019
8 0.033 0.019 0.052 0.019
8 0.065 0.019 0.052 0.019
8 0.071 0.025 0.052 0.019
8 0.043 0.016 0.052 0.019
8 0.036 0.012 0.052 0.019
8 0.016 0.012 0.052 0.019
8 0.047 0.012 0.052 0.019
8 0.055 0.032 0.052 0.019
8 0.082 0.025 0.052 0.019
8 0.118 0.026 0.052 0.019
8 0.039 0.026 0.052 0.019
8 0.062 0.012 0.052 0.019
8 0.064 0.025 0.052 0.019
8 0.021 0.026 0.052 0.019
8 0.059 0.02 0.052 0.019
8 0.01 0.031 0.052 0.019
8 0.088 0.016 0.052 0.019
8 0.069 0.02 0.052 0.019
8 0.039 0.024 0.052 0.019
8 0.055 0.026 0.052 0.019
8 0.021 0.017 0.052 0.019
8 0.118 0.019 0.052 0.019
8 0.045 0.015 0.052 0.019
8 0.048 0.012 0.052 0.019
8 0.049 0.012 0.052 0.019
8 0.046 0.013 0.052 0.019
8 0.077 0.012 0.052 0.019
8 0.039 0.012 0.052 0.019
8 0.047 0.02 0.052 0.019
8 0.061 0.02 0.052 0.019
8 0.06 0.02 0.052 0.019
8 0.037 0.025 0.052 0.019
8 0.045 0.032 0.052 0.019
8 0.052 0.02 0.052 0.019
8 0.042 0.012 0.052 0.019
8 0.038 0.016 0.052 0.019
8 0.024 0.013 0.052 0.019
8 0.095 0.021 0.052 0.019
8 0.05 0.012 0.052 0.019
8 0.063 0.012 0.052 0.019
8 0.078 0.024 0.052 0.019
8 0.053 0.012 0.052 0.019
8 0.03 0.012 0.052 0.019
8 0.038 0.012 0.052 0.019
8 0.037 0.013 0.052 0.019
7 0.036 0.011 0.036 0.011
7 0.04 0.011 0.036 0.011
7 0.023 0.011 0.036 0.011
7 0.038 0.011 0.036 0.011
7 0.032 0.01 0.036 0.011
7 0.061 0.013 0.036 0.011
7 0.038 0.011 0.036 0.011
7 0.034 0.011 0.036 0.011
7 0.032 0.011 0.036 0.011
7 0.059 0.011 0.036 0.011
7 0.029 0.01 0.036 0.011
7 0.019 0.011 0.036 0.011
7 0.041 0.01 0.036 0.011
7 0.015 0.01 0.036 0.011
7 0.058 0.011 0.036 0.011
7 0.048 0.01 0.036 0.011
7 0.024 0.011 0.036 0.011
7 0.046 0.01 0.036 0.011
7 0.019 0.011 0.036 0.011
7 0.044 0.011 0.036 0.011
7 0.043 0.01 0.036 0.011
7 0.028 0.011 0.036 0.011
7 0.031 0.011 0.036 0.011
7 0.008 0.011 0.036 0.011
7 0.041 0.01 0.036 0.011
7 0.06 0.01 0.036 0.011
7 0.054 0.011 0.036 0.011
7 0.014 0.01 0.036 0.011
7 0.053 0.011 0.036 0.011
7 0.045 0.011 0.036 0.011
7 0.013 0.011 0.036 0.011
7 0.044 0.011 0.036 0.011
7 0.019 0.01 0.036 0.011
7 0.03 0.011 0.036 0.011
7 0.049 0.011 0.036 0.011
7 0.023 0.011 0.036 0.011
7 0.052 0.011 0.036 0.011
7 0.041 0.011 0.036 0.011
7 0.02 0.011 0.036 0.011
7 0.025 0.011 0.036 0.011
7 0.034 0.011 0.036 0.011
7 0.053 0.011 0.036 0.011
7 0.018 0.011 0.036 0.011
7 0.04 0.01 0.036 0.011
7 0.019 0.01 0.036 0.011
7 0.043 0.01 0.036 0.011
7 0.044 0.011 0.036 0.011
7 0.076 0.011 0.036 0.011
7 0.026 0.01 0.036 0.011
7 0.021 0.011 0.036 0.011
6 0.018 0.008 0.021 0.009
6 0.021 0.009 0.021 0.009
6 0.015 0.009 0.021 0.009
6 0.012 0.009 0.021 0.009
6 0.016 0.009 0.021 0.009
6 0.03 0.009 0.021 0.009
6 0.026 0.009 0.021 0.009
6 0.023 0.009 0.021 0.009
6 0.014 0.009 0.021 0.009
6 0.034 0.009 0.021 0.009
6 0.023 0.009 0.021 0.009
6 0.025 0.009 0.021 0.009
6 0.029 0.009 0.021 0.009
6 0.025 0.009 0.021 0.009
6 0.008 0.009 0.021 0.009
6 0.015 0.009 0.021 0.009
6 0.021 0.009 0.021 0.009
6 0.031 0.009 0.021 0.009
6 0.019 0.009 0.021 0.009
6 0.014 0.009 0.021 0.009
6 0.024 0.009 0.021 0.009
6 0.009 0.009 0.021 0.009
6 0.014 0.009 0.021 0.009
6 0.011 0.009 0.021 0.009
6 0.015 0.009 0.021 0.009
6 0.03 0.01 0.021 0.009
6 0.024 0.009 0.021 0.009
6 0.021 0.009 0.021 0.009
6 0.016 0.009 0.021 0.009
6 0.021 0.009 0.021 0.009
6 0.025 0.009 0.021 0.009
6 0.041 0.009 0.021 0.009
6 0.008 0.009 0.021 0.009
6 0.015 0.009 0.021 0.009
6 0.031 0.009 0.021 0.009
6 0.026 0.009 0.021 0.009
6 0.023 0.009 0.021 0.009
6 0.028 0.009 0.021 0.009
6 0.008 0.009 0.021 0.009
6 0.032 0.009 0.021 0.009
6 0.008 0.009 0.021 0.009
6 0.024 0.008 0.021 0.009
6 0.032 0.01 0.021 0.009
6 0.032 0.009 0.021 0.009
6 0.017 0.009 0.021 0.009
6 0.02 0.009 0.021 0.009
6 0.029 0.009 0.021 0.009
6 0.018 0.009 0.021 0.009
6 0.018 0.009 0.021 0.009
6 0.008 0.009 0.021 0.009

